Linear State Estimation via 5G C-RAN Cellular Networks using Gaussian Belief Propagation

Machine-type communications and large-scale information processing architectures are among key (r)evolutionary enhancements of emerging fifth-generation (5G) mobile cellular networks. Massive data acquisition and processing will make 5G network an ideal platform for large-scale system monitoring and control with applications in future smart transportation, connected industry, power grids, etc. In this work, we investigate a capability of such a 5G network architecture to provide the state estimate of an underlying linear system from the input obtained via large-scale deployment of measurement devices. Assuming that the measurements are communicated via densely deployed cloud radio access network (C-RAN), we formulate and solve the problem of estimating the system state from the set of signals collected at C-RAN base stations. Our solution, based on the Gaussian Belief-Propagation (GBP) framework, allows for large-scale and distributed deployment within the emerging 5G information processing architectures. The presented numerical study demonstrates the accuracy, convergence behavior and scalability of the proposed GBP-based solution to the large-scale state estimation problem.

==> figure/plot1/data.txt <==
0.0000808904	0.0000155113	0.0000045359	0.0000004265	
0.0824126502	0.0094152961	0.0010066742	0.0000900500	
0.1884133070	0.0019397633	0.0019397633	0.0002104556	
0.3639273915	0.0379644839	0.0037112150	0.0003736462	
0.6436650838	0.0617902560	0.0060752956	0.0005981201	


==> figure/plot1/outlier0.txt <==
1.1472545526	
0.7919745404	
0.7152176907	
0.8171095456	
0.6600281542	
0.8852094930	
0.8386793403	
0.6617358877	
2.3195521684	
1.8360076606	
1.2490148231	
0.8095686468	
1.4124924810	
0.7183651620	
0.7363206503	
0.8637880786	
2.1999631253	
1.8615419807	
0.6998977224	
1.2179612743	
1.4848263462	
1.0466200546	
1.6217073711	
0.7358621071	
0.6934350014	
1.2848641400	
0.6790656164	
0.8558051995	
1.5169131854	
0.7105384773	
2.5296498032	
2.7987949686	
1.2945414746	
0.7468101187	
0.7584819070	
1.1497265454	
0.9003479644	
2.3213958234	
0.9991079975	
1.1155882427	
0.7944585745	
0.8440566306	
0.6662581417	
0.6588448247	
0.7031621392	
0.8779491737	
1.2544624756	
7.6527675507	
0.9278508877	
0.7958916568	
0.9187462051	
0.6753888201	
2.8327259706	
1.0112303258	
2.7275171196	
4.2015867923	
0.6897750376	
0.7486090221	
1.0010602625	
0.6507562961	
2.5022927685	
1.2495125849	
1.2055758380	
0.7284541524	
1.5132828611	
0.9352912905	
0.7933494790	
3.0109145362	
1.0486995737	
0.9287311596	
0.7382901980	
1.7750045902	
1.3191697675	
1.2160073851	
0.6791289691	
4.9802083727	
4.6460535875	
1.1282923567	
1.1972398241	
0.6707775375	
0.8298683063	
1.7371026726	
1.9137081022	
1.3712850252	
1.4186198169	
0.7292647770	
0.7481267665	
0.7393648888	
0.6775555252	
3.2497467927	
0.9657233123	
0.6573458427	
0.6653162713	
1.3340502012	
0.6948815699	


==> figure/plot1/outlier1.txt <==
0.0721982031	
0.0663664522	
0.1858816310	
0.5076499550	
0.0868745120	
0.0696859474	
0.0660654916	
0.1162230653	
0.0632425328	
0.0702297836	
0.1072818440	
0.0968175052	
0.0851680922	
0.0680942639	
0.0992631083	
0.2572458487	
0.0721947291	
0.0657939800	
0.0819362156	
0.0949022874	
0.0995230484	
0.0657414077	
0.2718055525	
0.1065013223	
0.0712440017	
0.0790888498	
0.0720540599	
0.0971384687	
0.0646679110	
0.0620289900	
0.1618337696	
0.0795949771	
0.1123229743	
0.0719443036	
0.1099656912	
0.0727032862	
0.0715409156	
1.6834640865	
0.0774340443	
0.0634025533	
0.0798277568	
0.0643060454	
0.0687743116	
0.2425925751	
0.0731622504	
0.0697267214	
0.0731022281	
0.0714286686	
0.1188443694	
0.0642198892	
0.1283309338	
0.0660533308	
0.1100332301	
0.0664541578	
0.2899697737	
0.0690102126	
0.1168257481	
0.0673614925	
0.0674422238	
0.0731647843	
0.0863334778	
0.1154856385	
0.1318593729	
0.0651203994	
0.0680068791	
0.0998338015	
0.0639394666	
0.0923956084	
0.1049086360	
0.0755077511	
0.1605803232	
0.2260777785	
0.0933791906	
0.1285593923	
0.1782519866	
0.0893276228	
0.0764934113	
0.0795646461	
0.0902065642	
0.0895891195	
0.1026650764	
0.1188559057	
0.1134766851	
0.0648529375	
0.0660897668	
0.0929853653	
0.0662115673	
0.2497796897	
0.0711871948	
0.3597190692	
0.1462513285	
0.0898387597	
0.0647715428	
0.0628799500	
0.2104373157	
0.0782191376	


==> figure/plot1/outlier2.txt <==
0.0070908067	
0.0080784253	
0.0082215908	
0.0090850727	
0.0115606989	
0.0072302838	
0.0064680854	
0.0084063690	
0.0139564945	
0.0070135811	
0.0103711840	
0.0068847731	
0.0079199893	
0.0072260116	
0.0098579826	
0.0095181322	
0.0081986082	
0.0082096716	
0.0077205931	
0.0068480070	
0.0095334537	
0.0065212813	
0.0085910180	
0.0611413403	
0.0196083419	
0.0146798989	
0.0065803057	
0.0134063587	
0.0143051092	
0.0060902911	
0.0126491932	
0.2082231069	
0.0107375794	
0.0074070963	
0.0068629682	
0.0065374366	
0.0195095069	
0.0066551613	
0.0078014963	
0.0067815772	
0.0142524066	
0.0081701830	
0.0070786941	
0.0072151189	
0.0160577996	
0.0063828617	
0.0195264351	
0.0077519734	
0.0082365889	
0.0069591140	
0.0060766205	
0.0109621067	
0.0073793823	
0.0072282798	
0.0080313944	
0.0103223607	
0.0082115343	
0.0064202772	
0.0068735644	
0.0296107339	
0.0082227439	
0.0170269476	
0.0225040524	
0.0141251853	
0.0081448152	
0.0085009756	
0.0088429872	
0.0082400645	
0.0101525277	
0.0109888790	
0.0066346347	
0.0120830390	
0.0068502646	
0.0380265603	
0.0116153850	
0.0187225919	
0.0081835744	
0.0084794306	
0.0127529774	
0.0075157649	
0.0147845769	
0.0075542436	
0.0109404490	
0.0065105553	
0.0132530816	
0.0079876677	
0.0155818378	
0.0086144668	
0.0074494687	
0.0120483105	
0.0072379880	
0.0095158136	
0.0303726931	
0.0068020097	
0.0136668438	


==> figure/plot1/outlier3.txt <==
0.0006749130	
0.0007861573	
0.0006040125	
0.0005982303	
0.0022652482	
0.0022371027	
0.0007126995	
0.0007612640	
0.0008451286	
0.0010766345	
0.0006122523	
0.0006440413	
0.0006022998	
0.0015848739	
0.0048835002	
0.0018136840	
0.0010615677	
0.0011532830	
0.0009977291	
0.0006558979	
0.0007709978	
0.0007393334	
0.0006543376	
0.0021337294	
0.0013693218	
0.0009663920	
0.0020277557	
0.0008988258	
0.0009491016	
0.0008509085	
0.0010007941	
0.0006904365	
0.0014121944	
0.0006854433	
0.0009497039	
0.0031652655	
0.0007317285	
0.0007758128	
0.0006404359	
0.0006083552	
0.0007572629	
0.0035131833	
0.0018299857	
0.0008057676	
0.0007368010	
0.0006237792	
0.0008516354	
0.0010879911	
0.0015155418	
0.0016836852	
0.0012016141	
0.0006423249	
0.0008229492	
0.0018703952	
0.0006141819	
0.0007975121	
0.0011678766	
0.0009914153	
0.0009437856	
0.0007166239	
0.0007836738	
0.0007581417	
0.0006320665	
0.0010273229	
0.0010038180	
0.0008100055	
0.0010237373	
0.0014660112	
0.0031178149	
0.0007228822	
0.0008567104	
0.0006613319	
0.0007642265	
0.0008745203	
0.0007976789	
0.0007164649	
0.0006131828	
0.0017052429	
0.0007558670	
0.0006564215	
0.0006014720	
0.0008114772	
0.0017083299	
0.0006375127	
0.0007163484	
0.0017293929	
0.0013813467	
0.0021724783	
0.0009075337	
0.0006431914	
0.0011986616	
0.0007829861	
0.0021117599	
0.0011872716	
0.0008818393	
0.0016404800	


==> figure/plot2/plot2.txt <==
     ratio        red1_5	  red2		red2_5		red3		redmax	
   0.2000000	100.0000000	100.0000000	100.0000000	100.0000000	100.0000000	
   0.3000000	100.0000000	100.0000000	100.0000000	100.0000000	2.800000000
   0.4000000	100.0000000	100.0000000	30.40000000	0.000000000	0.000000000
   0.5000000	100.0000000	41.50000000	0.200000000	0.000000000	0.000000000			
   0.6000000   	100.0000000	1.000000000     0.000000000	0.000000000	0.000000000
   0.7000000   	16.40000000	0.300000000	0.000000000	0.000000000	0.000000000		
   0.8000000   	3.700000000	0.000000000	0.000000000	0.000000000	0.000000000
   0.9000000   	1.800000000	0.000000000	0.000000000	0.000000000	0.000000000
   1.0000000   	0.500000000	0.000000000	0.000000000	0.000000000	0.000000000
   1.1000000   	0.200000000	0.000000000	0.000000000	0.000000000	0.000000000
   1.2000000   	0.000000000	0.000000000	0.000000000	0.000000000	0.000000000
